Streamlining resummed QCD calculations using Monte Carlo integration

Some of the most arduous and error-prone aspects of precision resummed calculations are related to the partonic hard process, having nothing to do with the resummation. In particular, interfacing to parton-distribution functions, combining various channels, and performing the phase space integration can be limiting factors in completing calculations. Conveniently, however, most of these tasks are already automated in many Monte Carlo programs, such as MadGraph, Alpgen or Sherpa. In this paper, we show how such programs can be used to produce distributions of partonic kinematics with associated color structures representing the hard factor in a resummed distribution. These distributions can then be used to weight convolutions of jet, soft and beam functions producing a complete resummed calculation. In fact, only around 1000 unweighted events are necessary to produce precise distributions. A number of examples and checks are provided, including $e^+e^-$ two- and four-jet event shapes, $n$-jettiness and jet-mass related observables at hadron colliders. Attached code can be used to modify MadGraph to export the relevant leading-order hard functions and color structures for arbitrary processes.

==> auto_dsig_v4.inc <==
DOUBLE PRECISION FUNCTION DSIG%(proc_id)s(PP,WGT,IMODE)
C ****************************************************
C
%(info_lines)s
C
%(process_lines)s
C
C     RETURNS DIFFERENTIAL CROSS SECTION
C     Input:
C             pp    4 momentum of external particles
C             wgt   weight from Monte Carlo
C             imode 0 run, 1 init, 2 reweight, 
C                   3 finalize, 4 only PDFs,
C                   5 squared amplitude only (never
C                     generate events)
C     Output:
C             Amplitude squared and summed
C ****************************************************
      IMPLICIT NONE
C  
C CONSTANTS
C  
      include 'genps.inc'
      include 'nexternal.inc'
      include 'maxconfigs.inc'
      include 'maxamps.inc'
      DOUBLE PRECISION       CONV
      PARAMETER (CONV=389379.66*1000)  !CONV TO PICOBARNS
      REAL*8     PI
      PARAMETER (PI=3.1415926d0)
      INTEGER    NCOLOR
      PARAMETER (NCOLOR=%(ncolor)d)
C  
C ARGUMENTS 
C  
      DOUBLE PRECISION PP(0:3,NEXTERNAL), WGT
      INTEGER IMODE
C  
C LOCAL VARIABLES 
C  
      INTEGER I,ITYPE,LP,IPROC
%(pdf_vars)s      
      DOUBLE PRECISION XPQ(-7:7),PD(0:MAXPROC)
      DOUBLE PRECISION DSIGUU,R,RCONF
      INTEGER LUN,ICONF,IFACT,NFACT
      DATA NFACT/1/
      SAVE NFACT
C --- Color info output modification
      COMPLEX*16 HFUNC(NCOLOR,NCOLOR)
      REAL*8     SFUNC(NCOLOR,NCOLOR)
      REAL*8     HSCALE
      INTEGER    III, JJJ
      CHARACTER*1000 HFUBUF, SFUBUF
      CHARACTER*14 COMPST
C ----------------------------------
C  
C EXTERNAL FUNCTIONS
C  
      LOGICAL PASSCUTS
      DOUBLE PRECISION ALPHAS2,REWGT,PDG2PDF
      INTEGER NEXTUNOPEN
C  
C GLOBAL VARIABLES
C  
      INTEGER          IPSEL
      COMMON /SubProc/ IPSEL
C     MINCFIG has this config number
      integer           mincfig, maxcfig
      common/to_configs/mincfig, maxcfig
      INTEGER MAPCONFIG(0:LMAXCONFIGS), ICONFIG
      COMMON/TO_MCONFIGS/MAPCONFIG, ICONFIG
C     Keep track of whether cuts already calculated for this event
      LOGICAL cutsdone,cutspassed
      COMMON/TO_CUTSDONE/cutsdone,cutspassed
%(define_subdiag_lines)s
      include 'coupl.inc'
      include 'run.inc'
C  
C DATA
C  
%(pdf_data)s
C ----------
C BEGIN CODE
C ----------
      DSIG%(proc_id)s=0D0
      %(cutsdone)s
      IF(IMODE.EQ.1)THEN
C       Set up process information from file symfact
        LUN=NEXTUNOPEN()
        NFACT=1
        OPEN(UNIT=LUN,FILE='../symfact.dat',STATUS='OLD',ERR=20)
        DO WHILE(.TRUE.)
          READ(LUN,*,ERR=10,END=10) RCONF, IFACT
          ICONF=INT(RCONF)
          IF(ICONF.EQ.MAPCONFIG(MINCFIG))THEN
             NFACT=IFACT
          ENDIF
        ENDDO
 10     CLOSE(LUN)
        RETURN
 20     WRITE(*,*)'Error opening symfact.dat. No symmetry factor used.'
        RETURN
      ENDIF
C     Continue only if IMODE is 0, 4 or 5
      IF(IMODE.NE.0.AND.IMODE.NE.4.and.IMODE.NE.5) RETURN

%(passcuts_begin)s
%(pdf_lines)s
         IF (IMODE.EQ.4)THEN
            DSIG%(proc_id)s = PD(0)
            RETURN
         ENDIF
         CALL SMATRIX%(proc_id)s(PP,DSIGUU,HFUNC,SFUNC)
         IF (IMODE.EQ.5) THEN
           IF (DSIGUU.LT.1D199) THEN		 
             DSIG%(proc_id)s = DSIGUU*CONV
             DO III = 1, NCOLOR
               DO JJJ = 1, NCOLOR
                 HFUNC(JJJ,III) = HFUNC(JJJ,III)*CONV
               ENDDO
             ENDDO
           else
             DSIG%(proc_id)s = 0.0d0
             DO III = 1, NCOLOR
               DO JJJ = 1, NCOLOR
                 HFUNC(JJJ,III) = 0.0D0
               ENDDO
             ENDDO
	   endif
	   RETURN
         ENDIF
C     Select a flavor combination (need to do here for right sign)
         CALL RANMAR(R)
         IPSEL=0
         DO WHILE (R.GE.0D0 .AND. IPSEL.LT.IPROC)
            IPSEL=IPSEL+1
            R=R-DABS(PD(IPSEL))/PD(0)
         ENDDO
         DSIGUU=DSIGUU*REWGT(PP)*NFACT

         IF (DSIGUU.LT.1D199) THEN
c           Kludge to set scale of hard function correctly
            HSCALE = DSIGUU
c           Set sign of dsig based on sign of PDF and matrix element
            DSIG%(proc_id)s=DSIGN(%(dsig_line)s,DSIGUU*PD(IPSEL))
            DO III = 1, NCOLOR
              DO JJJ = 1, NCOLOR
                IF(HSCALE.NE.0) THEN
                  HFUNC(JJJ,III) = DSIG%(proc_id)s*HFUNC(JJJ,III)/HSCALE
                ELSE
                  HFUNC(JJJ,III) = 0.D0
                ENDIF
              ENDDO
            ENDDO
         ELSE
             write(*,*) "Error in matrix element"
             DSIGUU=0D0
             DSIG%(proc_id)s=0D0
             DO III = 1, NCOLOR
               DO JJJ = 1, NCOLOR
                 HFUNC(JJJ,III) = 0.D0
               ENDDO
             ENDDO
         ENDIF
C --- Put hard/color functions into buffers to pass to UNWGT
         DO III = 1, NCOLOR
           DO JJJ = 1, NCOLOR
             WRITE(COMPST, '(E14.8E2)') DBLE(HFUNC(III,JJJ))
             IF(III.EQ.1 .AND. JJJ.EQ.1) THEN
               HFUBUF = COMPST
             ELSE
               HFUBUF = TRIM(HFUBUF)//' '//COMPST
             ENDIF
             WRITE(COMPST, '(E14.8E2)') SFUNC(III,JJJ)
             IF(III.EQ.1 .AND. JJJ.EQ.1) THEN
               SFUBUF = COMPST
             ELSE
               SFUBUF = TRIM(SFUBUF)//' '//COMPST
             ENDIF
           ENDDO
         ENDDO
C --------------------------------------------------------
C       Generate events only if IMODE is 0.
        IF(IMODE.EQ.0.AND.DABS(DSIG%(proc_id)s).GT.0D0)THEN
C       Call UNWGT to unweight and store events
           CALL UNWGT(PP,DSIG%(proc_id)s*WGT,HFUBUF,SFUBUF,%(numproc)d)
        ENDIF
%(passcuts_end)s
      END
## if(read_write_good_hel) {
C
C     Functionality to handling grid
C
%(read_write_good_hel)s

## }


==> matrix_madevent_group_v4.inc <==
SUBROUTINE SMATRIX%(proc_id)s(P,ANS,HFUSUM,SFUNC)
C 
%(info_lines)s
C 
C MadGraph5_aMC@NLO for Madevent Version
C 
C Returns amplitude squared summed/avg over colors
c and helicities
c for the point in phase space P(0:3,NEXTERNAL)
C  
%(process_lines)s
C 
    use DiscreteSampler
    IMPLICIT NONE
C  
C CONSTANTS
C  
    Include 'genps.inc'
    Include 'maxconfigs.inc'
    Include 'nexternal.inc'
    Include 'maxamps.inc'
    INTEGER    NCOMB         
    PARAMETER (NCOMB=%(ncomb)d)
    INTEGER    NGRAPHS
    PARAMETER (NGRAPHS=%(ngraphs)d) 
    INTEGER    NDIAGS
    PARAMETER (NDIAGS=%(ndiags)d)
    INTEGER    NCOLOR
    PARAMETER (NCOLOR=%(ncolor)d) 
    INTEGER    THEL
    PARAMETER (THEL=2*NCOMB)
C  
C ARGUMENTS 
C  
    REAL*8 P(0:3,NEXTERNAL),ANS
c
c global (due to reading writting) 
c
        LOGICAL GOODHEL(NCOMB,2)
	INTEGER NTRY(2)
        common/BLOCK_GOODHEL/NTRY,GOODHEL
C  
C LOCAL VARIABLES 
C  
        INTEGER NHEL(NEXTERNAL,NCOMB)
        INTEGER ISHEL(2)
        REAL*8 T,MATRIX%(proc_id)s
        REAL*8 R,SUMHEL,TS(NCOMB)
        INTEGER I,IDEN
        INTEGER JC(NEXTERNAL),II
        REAL*8 HWGT, XTOT, XTRY, XREJ, XR, YFRAC(0:NCOMB)
        INTEGER NGOOD(2), IGOOD(NCOMB,2)
	INTEGER JHEL(2), J, JJ
C       This is just to temporarily store the reference grid for helicity of the DiscreteSampler so as to obtain its number of entries with ref_helicity_grid%%n_tot_entries
	    type(SampledDimension) ref_helicity_grid
C
C --- Color info output modification
    COMPLEX*16 HFUNC(NCOLOR,NCOLOR),HFUSUM(NCOLOR,NCOLOR)
    REAL*8     SFUNC(NCOLOR,NCOLOR)
    REAL*8     HSCALE
    INTEGER    III, JJJ
C ----------------------------------
C GLOBAL VARIABLES
C  
    DOUBLE PRECISION AMP2(MAXAMPS), JAMP2(0:MAXFLOW)
    COMMON/TO_AMPS/  AMP2,       JAMP2
   
    CHARACTER*101         HEL_BUFF
    COMMON/TO_HELICITY/  HEL_BUFF
    
    INTEGER IMIRROR
    COMMON/TO_MIRROR/ IMIRROR
 
    REAL*8 POL(2)
    COMMON/TO_POLARIZATION/ POL
    
    INTEGER          ISUM_HEL
    LOGICAL                    MULTI_CHANNEL
    COMMON/TO_MATRIX/ISUM_HEL, MULTI_CHANNEL
%(define_iconfigs_lines)s
    DATA XTRY, XREJ /0,0/
    DATA NGOOD /0,0/
    DATA ISHEL/0,0/
    SAVE YFRAC, IGOOD, JHEL
%(helicity_lines)s
%(den_factor_line)s

C  To be able to control when the matrix<i> subroutine can add entries to the grid for the MC over helicity configuration
   LOGICAL ALLOW_HELICITY_GRID_ENTRIES
   COMMON/TO_ALLOW_HELICITY_GRID_ENTRIES/ALLOW_HELICITY_GRID_ENTRIES

C ----------
C BEGIN CODE
C ----------
    NTRY(IMIRROR)=NTRY(IMIRROR)+1
    DO I=1,NEXTERNAL
       JC(I) = +1
    ENDDO
     
    IF (multi_channel) THEN
        DO I=1,NDIAGS
            AMP2(I)=0D0
        ENDDO
        JAMP2(0)=%(ncolor)d
        DO I=1,INT(JAMP2(0))
            JAMP2(I)=0D0
        ENDDO
    ENDIF
    ANS = 0D0
    DO III = 1, NCOLOR
      DO JJJ = 1, NCOLOR
        HFUSUM(JJJ,III) = (0.D0, 0.D0)
      ENDDO
    ENDDO
    WRITE(HEL_BUFF,'(20I5)') (0,I=1,NEXTERNAL)
    DO I=1,NCOMB
       TS(I)=0d0
    ENDDO

!   If the helicity grid status is 0, this means that it is not yet initialized.
!   If HEL_PICKED==-1, this means that calls to other matrix<i> where in initialization mode as well for the helicity.
    IF ((ISHEL(IMIRROR).EQ.0.and.ISUM_HEL.eq.0).or.(DS_get_dim_status('Helicity').eq.0).or.(HEL_PICKED.eq.-1)) THEN
      DO I=1,NCOMB
         IF (GOODHEL(I,IMIRROR) .OR. NTRY(IMIRROR).LE.MAXTRIES.or.(ISUM_HEL.NE.0)) THEN
            T=MATRIX%(proc_id)s(P ,NHEL(1,I),JC(1),HFUNC,SFUNC)
            DO JJ=1,nincoming
               IF(POL(JJ).NE.1d0.AND.NHEL(JJ,I).EQ.INT(SIGN(1d0,POL(JJ)))) THEN
                  T=T*ABS(POL(JJ))
                  DO III = 1, NCOLOR
                    DO JJJ = 1, NCOLOR
                      HFUNC(JJJ,III) = HFUNC(JJJ,III)*ABS(POL(JJ))
                    ENDDO
                  ENDDO
               ELSE IF(POL(JJ).NE.1d0)THEN
                  T=T*(2d0-ABS(POL(JJ)))
                  DO III = 1, NCOLOR
                    DO JJJ = 1, NCOLOR
                      HFUNC(JJJ,III) = HFUNC(JJJ,III)*(2d0-ABS(POL(JJ)))
                    ENDDO
                  ENDDO
               ENDIF
            ENDDO
	    IF (ISUM_HEL.NE.0.and.DS_get_dim_status('Helicity').eq.0.and.ALLOW_HELICITY_GRID_ENTRIES) then
	      call DS_add_entry('Helicity',I,T)
	    endif
            ANS=ANS+DABS(T)
            DO III = 1, NCOLOR
              DO JJJ = 1, NCOLOR
                HFUSUM(JJJ,III) = HFUSUM(JJJ,III) + HFUNC(JJJ,III)
              ENDDO
            ENDDO
            TS(I)=T
         ENDIF
      ENDDO

 
      IF(NTRY(IMIRROR).EQ.(MAXTRIES+1)) THEN
         call reset_cumulative_variable() ! avoid biais of the initialization
      ENDIF
      IF (ISUM_HEL.NE.0) then
!         We set HEL_PICKED to -1 here so that later on, the call to DS_add_point in dsample.f does not add anything to the grid since it was already done here.
	HEL_PICKED = -1
!         For safety, hardset the helicity sampling jacobian to 0.0d0 to make sure it is not .
	hel_jacobian   = 1.0d0
!         We don't want to re-update the helicity grid if it was already updated by another matrix<i>, so we make sure that the reference grid is empty.
        ref_helicity_grid = DS_get_dimension(ref_grid,'Helicity')
        IF((DS_get_dim_status('Helicity').eq.1).and.(ref_helicity_grid%%n_tot_entries.eq.0)) then 
!           If we finished the initialization we can update the grid so as to start sampling over it.
!           However the grid will now be filled by dsample with different kind of weights (including pdf, flux, etc...) so by setting the grid_mode of the reference grid to 'initialization' we make sure it will be overwritten (as opposed to 'combined') by the running grid at the next update.
          CALL DS_UPDATE_GRID('Helicity')
          CALL DS_SET_GRID_MODE('Helicity','init')
        endif
      ELSE
        JHEL(IMIRROR) = 1
        IF(NTRY(IMIRROR).LE.MAXTRIES)THEN
          DO I=1,NCOMB
            IF (.NOT.GOODHEL(I,IMIRROR) .AND. (DABS(TS(I)).GT.ANS*LIMHEL/NCOMB)) THEN
               GOODHEL(I,IMIRROR)=.TRUE.
               NGOOD(IMIRROR) = NGOOD(IMIRROR) +1
               IGOOD(NGOOD(IMIRROR),IMIRROR) = I
               PRINT *,'Added good helicity ',I,TS(I)*NCOMB/ANS,' in event ',NTRY(IMIRROR)
            ENDIF
          ENDDO
        endif
        IF(NTRY(IMIRROR).EQ.MAXTRIES)THEN
          ISHEL(IMIRROR)=MIN(ISUM_HEL,NGOOD(IMIRROR))
        ENDIF
      ENDIF
    ELSE             ! random helicity 
C  The helicity configuration was chosen already by genps and put in a common block defined in genps.inc.
      I = HEL_PICKED

      T=MATRIX%(proc_id)s(P ,NHEL(1,I),JC(1),HFUNC,SFUNC)

      DO JJ=1,nincoming
        IF(POL(JJ).NE.1d0.AND.NHEL(JJ,I).EQ.INT(SIGN(1d0,POL(JJ)))) THEN
          T=T*ABS(POL(JJ))
          DO III = 1, NCOLOR
            DO JJJ = 1, NCOLOR
              HFUNC(JJJ,III) = HFUNC(JJJ,III)*ABS(POL(JJ))
            ENDDO
          ENDDO
        ELSE IF(POL(JJ).NE.1d0)THEN
          T=T*(2d0-ABS(POL(JJ)))
          DO III = 1, NCOLOR
            DO JJJ = 1, NCOLOR
              HFUNC(JJJ,III) = HFUNC(JJJ,III)*ABS(POL(JJ))
            ENDDO
          ENDDO
        ENDIF
      ENDDO
c           Always one helicity at a time
      ANS = T
c           Include the Jacobian from helicity sampling
      ANS = ANS * hel_jacobian
      DO III = 1, NCOLOR
        DO JJJ = 1, NCOLOR
          HFUSUM(JJJ,III) = HFUNC(JJJ,III) * hel_jacobian
        ENDDO
      ENDDO


      WRITE(HEL_BUFF,'(20i5)')(NHEL(II,I),II=1,NEXTERNAL)
    ENDIF
    IF (ANS.ne.0d0.and.(ISUM_HEL .NE. 1.or.HEL_PICKED.eq.-1)) THEN
      CALL RANMAR(R)
      SUMHEL=0d0
      DO I=1,NCOMB
        SUMHEL=SUMHEL+DABS(TS(I))/ANS
        IF(R.LT.SUMHEL)THEN
          WRITE(HEL_BUFF,'(20i5)')(NHEL(II,I),II=1,NEXTERNAL)
c         Set right sign for ANS, based on sign of chosen helicity
          ANS=DSIGN(ANS,TS(I))
          GOTO 10
        ENDIF
      ENDDO
 10   CONTINUE   
    ENDIF
C Kludge to get couplings right for hard function
    HSCALE = ANS
C --------------------
    IF (MULTI_CHANNEL) THEN
        XTOT=0D0
        DO I=1,NDIAGS
            XTOT=XTOT+AMP2(I)
        ENDDO
        IF (XTOT.NE.0D0) THEN
%(set_amp2_line)s
        ELSE
            ANS=0D0
            DO III = 1, NCOLOR
              DO JJJ = 1, NCOLOR
                HFUSUM(JJJ,III) = 0D0
             ENDDO
           ENDDO
        ENDIF
    ENDIF
    ANS=ANS/DBLE(IDEN)
    DO III = 1, NCOLOR
      DO JJJ = 1, NCOLOR
        HFUSUM(JJJ,III) = ANS*HFUSUM(JJJ,III)/HSCALE
      ENDDO
    ENDDO

    END
 
 
REAL*8 FUNCTION MATRIX%(proc_id)s(P,NHEL,IC,HFUNC,SFUNC)
C  
%(info_lines)s
C
C Returns amplitude squared summed/avg over colors
c for the point with external lines W(0:6,NEXTERNAL)
C  
%(process_lines)s
C  
    IMPLICIT NONE
C  
C CONSTANTS
C  
    INTEGER    NGRAPHS
    PARAMETER (NGRAPHS=%(ngraphs)d) 
    include 'genps.inc'
    include 'nexternal.inc'
    include 'maxamps.inc'
    INTEGER    NWAVEFUNCS,     NCOLOR
    PARAMETER (NWAVEFUNCS=%(nwavefuncs)d, NCOLOR=%(ncolor)d) 
    REAL*8     ZERO
    PARAMETER (ZERO=0D0)
    COMPLEX*16 IMAG1
    PARAMETER (IMAG1=(0D0,1D0))
    INTEGER NAMPSO, NSQAMPSO
    PARAMETER (NAMPSO=%(nAmpSplitOrders)d, NSQAMPSO=%(nSqAmpSplitOrders)d)
	LOGICAL CHOSEN_SO_CONFIGS(NSQAMPSO)
	DATA CHOSEN_SO_CONFIGS/%(chosen_so_configs)s/
	SAVE CHOSEN_SO_CONFIGS
C  
C ARGUMENTS 
C  
    REAL*8 P(0:3,NEXTERNAL)
    INTEGER NHEL(NEXTERNAL), IC(NEXTERNAL)
C  
C LOCAL VARIABLES 
C  
    INTEGER I,J,M,N
    COMPLEX*16 ZTEMP
    REAL*8 DENOM(NCOLOR), CF(NCOLOR,NCOLOR)
    COMPLEX*16 AMP(NGRAPHS), JAMP(NCOLOR,NAMPSO)
    COMPLEX*16 W(%(wavefunctionsize)d,NWAVEFUNCS)
C   Needed for v4 models
    COMPLEX*16 DUM0,DUM1
    DATA DUM0, DUM1/(0d0, 0d0), (1d0, 0d0)/
C
C --- Color info output modification
    COMPLEX*16  HFUNC(NCOLOR,NCOLOR)
    REAL*8      SFUNC(NCOLOR,NCOLOR)
C ----------------------------------
C
C FUNCTION
C
      INTEGER SQSOINDEX%(proc_id)s
C  
C GLOBAL VARIABLES
C  
    Double Precision amp2(maxamps), jamp2(0:maxflow)
    common/to_amps/  amp2,       jamp2
    include 'coupl.inc'
C  
C COLOR DATA
C  
%(color_data_lines)s
C ----------
C BEGIN CODE
C ----------
%(helas_calls)s
%(jamp_lines)s

    MATRIX%(proc_id)s = 0.D0
    DO I = 1, NCOLOR
      DO J = 1, NCOLOR
        HFUNC(J,I) = 0.D0
        SFUNC(J,I) = CF(J,I)/DENOM(I)
      ENDDO
    ENDDO

    DO M = 1, NAMPSO
      DO I = 1, NCOLOR
        ZTEMP = (0.D0,0.D0)
        DO J = 1, NCOLOR
          ZTEMP = ZTEMP + CF(J,I)*JAMP(J,M)
          DO N = 1, NAMPSO
            HFUNC(J,I) = HFUNC(J,I) + JAMP(J,M)*DCONJG(JAMP(I,N))
          ENDDO
        ENDDO
        DO N = 1, NAMPSO
          IF (CHOSEN_SO_CONFIGS(SQSOINDEX%(proc_id)s(M,N))) THEN
		     MATRIX%(proc_id)s = MATRIX%(proc_id)s + ZTEMP*DCONJG(JAMP(I,N))/DENOM(I)
          ENDIF
        ENDDO
      ENDDO
    ENDDO

%(amp2_lines)s
    Do I = 1, NCOLOR
	  DO M = 1, NAMPSO	
		DO N = 1, NAMPSO
          IF (CHOSEN_SO_CONFIGS(SQSOINDEX%(proc_id)s(M,N))) THEN
            Jamp2(i)=Jamp2(i)+DABS(DBLE(Jamp(i,m)*dconjg(Jamp(i,n))))
		  ENDIF
		enddo
	  enddo
    Enddo

    END


==> super_auto_dsig_group_v4.inc <==
DOUBLE PRECISION FUNCTION DSIG(PP,WGT,IMODE)
C ****************************************************
C
%(info_lines)s
C
%(process_lines)s
C
C     RETURNS DIFFERENTIAL CROSS SECTION 
c     FOR MULTIPLE PROCESSES IN PROCESS GROUP
C     Input:
C             pp    4 momentum of external particles
C             wgt   weight from Monte Carlo
C             imode 0 run, 1 init, 2 reweight,
C                   3 finalize, 4 only PDFs
C     Output:
C             Amplitude squared and summed
C ****************************************************
      use DiscreteSampler
      IMPLICIT NONE
C  
C CONSTANTS
C  
      include 'genps.inc'
      include 'maxconfigs.inc'
      include 'nexternal.inc'
      include 'maxamps.inc'
      REAL*8     PI
      PARAMETER (PI=3.1415926d0)
C  
C ARGUMENTS 
C  
      DOUBLE PRECISION PP(0:3,NEXTERNAL), WGT
      INTEGER IMODE
C   
C LOCAL VARIABLES 
C  
      integer Lmapped
      INTEGER I,J,K,LUN,ICONF,IMIRROR,NPROC
      SAVE NPROC
      INTEGER SYMCONF(0:LMAXCONFIGS)
      SAVE SYMCONF
      DOUBLE PRECISION SUMPROB,TOTWGT,R,XDUM
      INTEGER CONFSUB(MAXSPROC,LMAXCONFIGS)
      INCLUDE 'config_subproc_map.inc'            
      INTEGER PERMS(NEXTERNAL,LMAXCONFIGS)
      INCLUDE 'symperms.inc'
      LOGICAL MIRRORPROCS(MAXSPROC)
      INCLUDE 'mirrorprocs.inc'
C   SELPROC is vector of selection weights for the subprocesses
C   SUMWGT is vector of total weight for the subprocesses
C   NUMEVTS is vector of event calls for the subprocesses
      DOUBLE PRECISION SELPROC(2, MAXSPROC,LMAXCONFIGS)
      DOUBLE PRECISION SUMWGT(2, MAXSPROC,LMAXCONFIGS)
      INTEGER NUMEVTS(2, MAXSPROC,LMAXCONFIGS)
      INTEGER LARGEDIM
      PARAMETER (LARGEDIM=2*MAXSPROC*LMAXCONFIGS)
      DATA SELPROC/LARGEDIM*0d0/
      DATA SUMWGT/LARGEDIM*0d0/
      DATA NUMEVTS/LARGEDIM*0/
      SAVE SELPROC,SUMWGT,NUMEVTS
	  real*8 MC_grouped_proc_jacobian
      integer grouped_MC_grid_status	  
C  
C EXTERNAL FUNCTIONS
C  
      INTEGER NEXTUNOPEN
      DOUBLE PRECISION DSIGPROC
      EXTERNAL NEXTUNOPEN,DSIGPROC
C  
C GLOBAL VARIABLES
C  
      include 'coupl.inc'
      include 'run.inc'
C   ICONFIG has this config number
      INTEGER MAPCONFIG(0:LMAXCONFIGS), ICONFIG
      COMMON/TO_MCONFIGS/MAPCONFIG, ICONFIG
C     IPROC has the present process number
      INTEGER IPROC
      COMMON/TO_MIRROR/IMIRROR, IPROC
C     CM_RAP has parton-parton system rapidity
      DOUBLE PRECISION CM_RAP
      LOGICAL SET_CM_RAP
      COMMON/TO_CM_RAP/SET_CM_RAP,CM_RAP
C     Keep track of whether cuts already calculated for this event
      LOGICAL CUTSDONE,CUTSPASSED
      COMMON/TO_CUTSDONE/CUTSDONE,CUTSPASSED
C     To be able to control when the matrix<i> subroutine can add entries to the grid for the MC over helicity configuration
      LOGICAL ALLOW_HELICITY_GRID_ENTRIES
	  DATA ALLOW_HELICITY_GRID_ENTRIES/.True./
	  COMMON/TO_ALLOW_HELICITY_GRID_ENTRIES/ALLOW_HELICITY_GRID_ENTRIES
c     To limit the number of calls to switchmom, use in DSIGPROC the cached variable last_iconfig. It is in this subroutine as well so that we can set it to -1 to ignore caching (to prevent undesired effect if this subroutine is called from elsewhere and to 0 to reset the cache.
	  INTEGER LAST_ICONF
	  DATA LAST_ICONF/-1/
	  COMMON/TO_LAST_ICONF/LAST_ICONF

C ----------
C BEGIN CODE
C ----------
      DSIG=0D0

C     Make sure cuts are evaluated for first subprocess
      CUTSDONE=.FALSE.
      CUTSPASSED=.FALSE.

      IF(IMODE.EQ.1)THEN
C       Set up process information from file symfact
        LUN=NEXTUNOPEN()
        IPROC=1
        SYMCONF(IPROC)=ICONFIG
        OPEN(UNIT=LUN,FILE='../symfact.dat',STATUS='OLD',ERR=20)
        DO WHILE(.TRUE.)
          READ(LUN,*,ERR=10,END=10) XDUM, ICONF
          IF(ICONF.EQ.-MAPCONFIG(ICONFIG))THEN
            IPROC=IPROC+1
            SYMCONF(IPROC)=INT(XDUM)
          ENDIF
        ENDDO
 10     SYMCONF(0)=IPROC
        CLOSE(LUN)
        RETURN
 20     SYMCONF(0)=IPROC
        WRITE(*,*)'Error opening symfact.dat. No permutations used.'
        RETURN
      ELSE IF(IMODE.EQ.2)THEN
C     Output weights and number of events
        SUMPROB=0D0
        DO J=1,SYMCONF(0)
          DO I=1,MAXSPROC
            DO K=1,2
              SUMPROB=SUMPROB+SUMWGT(K,I,J)
            ENDDO
          ENDDO
        ENDDO
        WRITE(*,*)'Relative summed weights:'
        DO J=1,SYMCONF(0)
          WRITE(*,'(%(nsprocs)dE12.4)')((SUMWGT(K,I,J)/SUMPROB,K=1,2),I=1,MAXSPROC)
        ENDDO
        SUMPROB=0D0
        DO J=1,SYMCONF(0)
          DO I=1,MAXSPROC
            DO K=1,2
              SUMPROB=SUMPROB+NUMEVTS(K,I,J)
            ENDDO
          ENDDO
        ENDDO
        WRITE(*,*)'Relative number of events:'
        DO J=1,SYMCONF(0)
          WRITE(*,'(%(nsprocs)dE12.4)')((NUMEVTS(K,I,J)/SUMPROB,K=1,2),I=1,MAXSPROC)
        ENDDO
        WRITE(*,*)'Events:'
        DO J=1,SYMCONF(0)
          WRITE(*,'(%(nsprocs)dI12)')((NUMEVTS(K,I,J),K=1,2),I=1,MAXSPROC)
        ENDDO
C       Reset weights and number of events
        DO J=1,SYMCONF(0)
          DO I=1,MAXSPROC
            DO K=1,2
              NUMEVTS(K,I,J)=0
              SUMWGT(K,I,J)=0d0
            ENDDO
          ENDDO
        ENDDO
        RETURN
      ELSE IF(IMODE.EQ.3)THEN
C     No finalize needed
        RETURN
      ENDIF

C   IMODE.EQ.0, regular run mode
	  IF(MC_grouped_subproc.and.DS_get_dim_status('grouped_processes').eq.-1) then
	    call DS_register_dimension('grouped_processes', 0)
		call DS_set_min_points(10,'grouped_processes')
        DO J=1,SYMCONF(0)
          DO IPROC=1,MAXSPROC
            IF(CONFSUB(IPROC,SYMCONF(J)).NE.0) THEN
              DO IMIRROR=1,2
                IF(IMIRROR.EQ.1.OR.MIRRORPROCS(IPROC))THEN
                  CALL MAP_3_TO_1(J,IPROC,IMIRROR,MAXSPROC,2,LMAPPED)
                  CALL DS_add_bin('grouped_processes',LMAPPED)
                ENDIF
              ENDDO
            ENDIF
          ENDDO
        ENDDO
	  ENDIF
	  IF(MC_grouped_subproc.and.DS_dim_index(run_grid, 'PDF_convolution',.True.).eq.-1) then
	    call DS_register_dimension('PDF_convolution', 0, all_grids=.False.)
	  ENDIF
	
C     Select among the subprocesses based on PDF weight
      SUMPROB=0D0
C     Turn caching on in dsigproc to avoid too many calls to switchmom
      LAST_ICONF=0
      DO J=1,SYMCONF(0)
         DO IPROC=1,MAXSPROC
            IF(CONFSUB(IPROC,SYMCONF(J)).NE.0) THEN
               DO IMIRROR=1,2
                  IF(IMIRROR.EQ.1.OR.MIRRORPROCS(IPROC))THEN
C                 Calculate PDF weight for all subprocesses
                     SELPROC(IMIRROR,IPROC,J)=DSIGPROC(PP,J,IPROC,IMIRROR,SYMCONF,CONFSUB,1d0,4)
                     IF(MC_grouped_subproc) then
					   call map_3_to_1(J,IPROC,IMIRROR,MAXSPROC,2,Lmapped)
					   call DS_add_entry('PDF_convolution',Lmapped,SELPROC(IMIRROR,IPROC,J),.True.)
					 endif
                     SUMPROB=SUMPROB+SELPROC(IMIRROR,IPROC,J)
                     IF(IMIRROR.EQ.2)THEN
C                 Need to flip back x values
                        XDUM=XBK(1)
                        XBK(1)=XBK(2)
                        XBK(2)=XDUM
                        CM_RAP=-CM_RAP
                     ENDIF
                  ENDIF
               ENDDO
            endif
         ENDDO
       ENDDO
C      Turn caching in dsigproc back off to avoid side effects.
       LAST_ICONF=-1

c     Cannot make a selection with all PDFs to zero, so we return now
	  IF(SUMPROB.eq.0.0d0) then
	    RETURN
	  endif

C     Perform the selection
      CALL RANMAR(R)

C     It is important to cache the status before adding any entries to this grid in this
C     routine since it might change it
	  grouped_MC_grid_status = DS_get_dim_status('grouped_processes')
	  
	  IF (MC_grouped_subproc.and.grouped_MC_grid_status.eq.0) then
c       We must initialize the grid and probe all channels
        SUMPROB=0.0d0
C       Turn caching on in dsigproc to avoid too many calls to switchmom
        LAST_ICONF=0
        DO J=1,SYMCONF(0)
          DO I=1,MAXSPROC
            IF(CONFSUB(I,SYMCONF(J)).NE.0) THEN		  
              DO K=1,2
                IF(K.EQ.1.OR.MIRRORPROCS(I))THEN			
                  IPROC=I
                  ICONF=J
                  IMIRROR=K
C                 The IMODE=5 computes the matrix_element only, without PDF convolution 
                  DSIG=DSIGPROC(PP,ICONF,IPROC,IMIRROR,SYMCONF,CONFSUB,WGT,5)			  
			      call map_3_to_1(J,I,K,MAXSPROC,2,Lmapped)
			      IF (SELPROC(K,I,J).ne.0.0d0) then
		            call DS_add_entry('grouped_processes',Lmapped,DSIG)
		          endif
                  IF(K.EQ.2)THEN
C                   Need to flip back x values
                    XDUM=XBK(1)
                    XBK(1)=XBK(2)
                    XBK(2)=XDUM
                    CM_RAP=-CM_RAP
                  ENDIF
                  SELPROC(K,I,J) = DABS(DSIG*SELPROC(K,I,J))
                  SUMPROB = SUMPROB + SELPROC(K,I,J) 
		        ENDIF
              ENDDO
			ENDIF
          ENDDO
        ENDDO
C       Turn caching in dsigproc back off to avoid side effects.
        LAST_ICONF=-1
C       If these additional entries were enough to initialize the gird, then update it
C       To do this check we must *not* used the cached varianble grouped_MC_grid_status
		IF(DS_get_dim_status('grouped_processes').ge.1) then
		  CALL DS_update_grid('grouped_processes')
		  call reset_cumulative_variable()
		endif
      ENDIF

c     If we are still initializing the grid or simply not using one at all, then we pick a point based on PDF only.
	  IF (.not.MC_grouped_subproc.or.grouped_MC_grid_status.eq.0) then
	  R=R*SUMPROB
      ICONF=0
      IPROC=0
      TOTWGT=0D0
      DO J=1,SYMCONF(0)
        DO I=1,MAXSPROC
          DO K=1,2
            TOTWGT=TOTWGT+SELPROC(K,I,J)
            IF(R.LT.TOTWGT)THEN
                IPROC=I
                ICONF=J
                IMIRROR=K
                GOTO 50
             ENDIF
          ENDDO
        ENDDO
      ENDDO
 50   CONTINUE

      IF(IPROC.EQ.0) RETURN

C     Update weigth w.r.t SELPROC normalized to selection probability

      WGT=WGT*(SUMPROB/SELPROC(IMIRROR,IPROC,ICONF))

      ELSE
C       We are using the grouped_processes grid and it is initialized.
        call DS_get_point('grouped_processes',R,Lmapped,MC_grouped_proc_jacobian,'norm',(/'PDF_convolution'/))
		WGT=WGT*MC_grouped_proc_jacobian
		call map_1_to_3(Lmapped,MAXSPROC,2,ICONF,IPROC,IMIRROR)
	  ENDIF

C     Redo clustering to ensure consistent with final IPROC
      CUTSDONE=.FALSE.

	  IF(grouped_MC_grid_status.eq.0) then
C       If we were in the initialization phase of the grid for MC over grouped processes, we must instruct the matrix<i> subroutine not to add again an entry in the grid for this PS point at the call DSIGPROC just below.
        ALLOW_HELICITY_GRID_ENTRIES = .False.
      endif
C     Call DSIGPROC to calculate sigma for process
      DSIG=DSIGPROC(PP,ICONF,IPROC,IMIRROR,SYMCONF,CONFSUB,WGT,IMODE)
c     Reset ALLOW_HELICITY_GRID_ENTRIES
	  ALLOW_HELICITY_GRID_ENTRIES = .True. 

	  IF(grouped_MC_grid_status.ge.1) then
	    call map_3_to_1(ICONF,IPROC,IMIRROR,MAXSPROC,2,Lmapped)
		call DS_add_entry('grouped_processes',Lmapped,(DSIG/SELPROC(IMIRROR,IPROC,ICONF)))
	  ENDIF

      IF(DSIG.GT.0d0)THEN
C     Update summed weight and number of events
        SUMWGT(IMIRROR,IPROC,ICONF)=SUMWGT(IMIRROR,IPROC,ICONF)+DABS(DSIG*WGT)
        NUMEVTS(IMIRROR,IPROC,ICONF)=NUMEVTS(IMIRROR,IPROC,ICONF)+1
      ENDIF

      RETURN
      END

      FUNCTION DSIGPROC(PP,ICONF,IPROC,IMIRROR,SYMCONF,CONFSUB,WGT,IMODE)
C     ****************************************************
C     RETURNS DIFFERENTIAL CROSS SECTION 
C     FOR A PROCESS
C     Input:
C     pp    4 momentum of external particles
C     wgt   weight from Monte Carlo
C     imode 0 run, 1 init, 2 reweight, 3 finalize
C     Output:
C     Amplitude squared and summed
C     ****************************************************

      IMPLICIT NONE
      
      INCLUDE 'genps.inc'
      include 'maxconfigs.inc'
      INCLUDE 'nexternal.inc'
      INCLUDE 'maxamps.inc'
      INCLUDE 'coupl.inc'
      INCLUDE 'run.inc'
C     
C     ARGUMENTS 
C     
      DOUBLE PRECISION DSIGPROC
      DOUBLE PRECISION PP(0:3,NEXTERNAL), WGT
      INTEGER ICONF,IPROC,IMIRROR,IMODE
      INTEGER SYMCONF(0:LMAXCONFIGS)
      INTEGER CONFSUB(MAXSPROC,LMAXCONFIGS)
C     
C     GLOBAL VARIABLES
C     
C     SUBDIAG is vector of diagram numbers for this config
C     IB gives which beam is which (for mirror processes)
      INTEGER SUBDIAG(MAXSPROC),IB(2)
      COMMON/TO_SUB_DIAG/SUBDIAG,IB
C     ICONFIG has this config number
      INTEGER MAPCONFIG(0:LMAXCONFIGS), ICONFIG
      COMMON/TO_MCONFIGS/MAPCONFIG, ICONFIG
C     CM_RAP has parton-parton system rapidity
      DOUBLE PRECISION CM_RAP
      LOGICAL SET_CM_RAP
      COMMON/TO_CM_RAP/SET_CM_RAP,CM_RAP
c     To limit the number of calls to switchmom, use in DSIGPROC the cached variable last_iconfig. When set to -1, it ignores caching (to prevent undesired effect if this subroutine is called from elsewhere) and when set to 0, it resets the cache.
	  INTEGER LAST_ICONF
	  DATA LAST_ICONF/-1/
	  COMMON/TO_LAST_ICONF/LAST_ICONF
C  
C EXTERNAL FUNCTIONS
C  
%(dsig_def_line)s
      LOGICAL PASSCUTS
C     
C     LOCAL VARIABLES 
C     
      DOUBLE PRECISION P1(0:3,NEXTERNAL),xdum
      INTEGER I,J,K,JC(NEXTERNAL)
      INTEGER PERMS(NEXTERNAL,LMAXCONFIGS)
      INCLUDE 'symperms.inc'
	  SAVE P1,JC

      if (LAST_ICONF.eq.-1.or.LAST_ICONF.ne.ICONF) then

        ICONFIG=SYMCONF(ICONF)
        DO I=1,MAXSPROC
          SUBDIAG(I) = CONFSUB(I,SYMCONF(ICONF))
        ENDDO

C       Set momenta according to this permutation
        CALL SWITCHMOM(PP,P1,PERMS(1,MAPCONFIG(ICONFIG)),JC,NEXTERNAL)

	    if (LAST_ICONF.ne.-1) then
		  LAST_ICONF = ICONF
		endif
	  endif

      IB(1)=1
      IB(2)=2

      IF(IMIRROR.EQ.2)THEN
C       Flip momenta (rotate around x axis)
        DO I=1,NEXTERNAL
          P1(2,I)=-P1(2,I)
          P1(3,I)=-P1(3,I)
        ENDDO
C       Flip beam identity
        IB(1)=2
        IB(2)=1
C       Flip x values (to get boost right)
        XDUM=XBK(1)
        XBK(1)=XBK(2)
        XBK(2)=XDUM
C       Flip CM_RAP (to get rapidity right)
        CM_RAP=-CM_RAP
      ENDIF

      DSIGPROC=0D0

      IF (PASSCUTS(P1)) THEN
%(call_dsig_proc_lines)s
      ENDIF

	  IF (LAST_ICONF.ne.-1.and.IMIRROR.EQ.2) then
C       Flip back local momenta P1 if cached
        DO I=1,NEXTERNAL
          P1(2,I)=-P1(2,I)
          P1(3,I)=-P1(3,I)
        ENDDO
	  endif

      RETURN

      END


C     -----------------------------------------
C     Subroutine to map three positive integers
C     I, J and K with upper bounds J_bound and
C     K_bound to a one_dimensional
C     index L
C     -----------------------------------------

      subroutine map_3_to_1(I,J,K,J_bound,K_bound,L)
	  implicit none
	  integer, intent(in)  :: I,J,K,J_bound,K_bound
	  integer, intent(out) :: L

	  L = I*(J_bound*(K_bound+1)+K_bound+1)+J*(K_bound+1)+K

	  end subroutine map_3_to_1

C     -----------------------------------------
C     Subroutine to map back the positive 
C     integer L to the three integers 
C     I, J and K with upper bounds
C     J_bound and K_bound.
C     -----------------------------------------

      subroutine map_1_to_3(L,J_bound,K_bound,I,J,K)
	  implicit none
	  integer, intent(out)  :: I,J,K
	  integer, intent(in)   :: L, J_bound, K_bound
	  integer               :: L_run

      L_RUN = L
      I = L_RUN/(J_BOUND*(K_BOUND+1)+K_BOUND+1)
      L_RUN = L_RUN - I*((J_BOUND*(K_BOUND+1)+K_BOUND+1))
      J = L_RUN/(K_BOUND+1)
      L_RUN = L_RUN - J*(K_BOUND+1)
      K  = L_RUN

	  end subroutine map_1_to_3


C
C     Functionality to handling grid
C
%(read_write_good_hel)s




